ZLB, a Blockchain Tolerating Colluding Majorities

The problem of Byzantine consensus has been key to designing secure distributed systems. However, it is particularly difficult, mainly due to the presence of Byzantine processes that act arbitrarily and the unknown message delays in general networks. Although it is well known that both safety and liveness are at risk as soon as n/3 Byzantine processes fail, very few works attempted to characterize precisely the faults that produce safety violations from the faults that produce termination violations. In this paper, we present a new lower bound on the solvability of the consensus problem by distinguishing deceitful faults violating safety and benign faults violating termination from the more general Byzantine faults, in what we call the Byzantine-deceitful-benign fault model. We show that one cannot solve consensus if $n \leq 3t + d + 2q$ with t, d, and q are Byzantine, deceitful, and benign processes. We show that this bound is tight by presenting the Basilic class of consensus protocols that solve consensus when $n > 3t + d + 2q$. These protocols differ in the number of processes from which they wait to receive messages before progressing. Then, we build upon the Basilic class in order to present Zero-Loss Blockchain (ZLB), the first blockchain that tolerates an adversary controlling more than half of the system, with up to less than a third of them Byzantine. ZLB is an open blockchain that combines recent theoretical advances in accountable Byzantine agreement to exclude undeniably faulty processes. Interestingly, ZLB does not need a known bound on the delay of messages but progressively reduces the portion of faulty processes below 13 , and reaches consensus. Geo-distributed experiments show that ZLB outperforms HotStuff and is almost as fast as the scalable Red Belly Blockchain that cannot tolerate n/3 faults.

==> plots/gnuplots/plot_runtime.dat <==
# see file log.org
# see also file plot_figure.py
# psync and gdpsync 
 "psync -y 100"
 10 1476.34339976 100
 20 3016.20723538 100
 30 4749.50355017 100
 40 5794.79191794 100
 50 6548.46436682 100
 60 6704.85882132 100
 70 6542.55884779 100
 80 6508.52465319 100
 90 6503.66360623 100
 100 6381.476619 100



 "psync -y 1000"
 10 7618.85985868 1000
 20 11416.7674136 1000
 30 13173.9305324 1000
 40 13054.6384221 1000
 50 13731.534242 1000
 60 13984.6143715 1000
 70 13243.1470133 1000
 80 12856.5577243 1000
 90 14056.3965734 1000
 100 14183.8961592 1000



 "psync -y 10000"
 10 14239.7267004 10000
 20 15102.4934531 10000 
 30 15724.2008615 10000 
 40 15324.6895638 10000
 50 15636.9149903 10000
 60 15581.2521319 10000
 70 15637.9457509 10000
 80 16238.1510888 10000
 90 18398.2633823 10000
 100 24567.1254138 10000



 "gdpsync -y 100"
 10 1612.82574969 100  
 20 2340.69904369 100  
 30 1651.78084434 100  
 40 1148.83212382 100  
 50 836.14652123  100  
 60 605.692408596 100  
 70 463.480970206 100  
 80 361.888763065 100
 90 284.65894001  100
 100 232.795119466 100



 "gdpsync -y 1000"
 10 7930.59998941 1000 
 20 9052.33810298 1000 
 30 10433.3939264 1000 
 40 8301.31277837 1000 
 50 6584.09395682 1000 
 60 5258.83072747 1000 
 70 4144.2142246  1000 
 80 3455.78499292 1000
 90 2857.4207977  1000
 100 2372.22661288 10000



 "gdpsync -y 10000"
 10 13232.4502415 10000
 20 15225.4168495 10000
 30 15687.1931937 10000
 40 15299.8418976 10000
 50 14731.8991841 10000
 60 14437.5919108 10000
 70 14125.4127644 10000
 80 13526.8608537 10000
 90 12902.6980074 10000
 100 12950.6358377 10000
 
# we will ignore these as they were obtained with a different config (BV_OPT True ROUND_OPT False)
 # "gdpsync (old) -y 100"
 # 20 1727.19175722 10000
 # 40 615.412339777 10000
 # 60 293.731295654 10000
 # 80 173.606979904 10000




 # "gdpsync (old) -y 1000"
 # 20 9709.08198649 10000
 # 40 5229.32803299 10000
 # 60 2804.78968611 10000
 # 80 1663.73692892 10000




 # "gdpsync (old) -y 10000"
 # 20 17057.3976294 10000
 # 40 16393.8766703 10000
 # 60 13576.8486026 10000
 # 80 10499.247574 10000

